An adaptive multilevel Monte Carlo algorithm for the stochastic drift-diffusion-Poisson system

We present an adaptive multilevel Monte Carlo algorithm for solving the stochastic drift-diffusion-Poisson system with non-zero recombination rate. The a-posteriori error is estimated to enable goal-oriented adaptive mesh refinement for the spatial dimensions, while the a-priori error is estimated to guarantee \red{linear} convergence of the $H^1$ error. In the adaptive mesh refinement, efficient estimation of the error indicator gives rise to better error control. For the stochastic dimensions, we use the multilevel Monte Carlo method to solve this system of stochastic partial differential equations. Finally, the advantage of the technique developed here compared to uniform mesh refinement is discussed using a realistic numerical example.

==> highlights.txt <==
 1) The a-priori error estimation for the space-discretized system is provided.

2) For the coupled system of equations, an accurate error estimator is
computed.

3) The MLMC method is coupled with the adaptive refinement to solve a
system of nonlinear stochastic equations.

4) The developed method is used for a realistic model, i.e. the RDF effect
in DG-MOSFETs.

5) The new technique reduces the CPU time and computational costs
significantly.
